Efficient Quantum-Mechanical Modeling of Nonradiative Charge Transfer Processes

Nonradiative charge transfer processes play a central role in a wide range of physical phenomena, including reliability phenomena in semiconductor devices such as bias temperature instability, hysteresis, random telegraph noise, and trap-assisted tunneling. nonradiative multiphonon (NMP) theory provides a physically rigorous framework for describing such charge transitions, but its full quantum-mechanical formulation is computationally too demanding for large-scale simulations. In this work, we present a systematic and implementation-oriented treatment of NMP-based models for practical large-scale simulations. Starting from the quantum-mechanical foundations of coupled electron--phonon dynamics, we derive computationally efficient approximations for charge capture and emission rates and clearly identify the underlying assumptions and validity regimes. In particular, we introduce an effective crossing-preserving approximation that yields fully analytic, numerically stable, and computationally inexpensive transition rates while retaining the essential quantum-mechanical physics. The resulting expressions are therefore well suited for large-scale device simulations, where capture coefficients must be evaluated repeatedly over broad multidimensional parameter spaces. Furthermore, we derive continuum formulations for transitions between localized defect states and extended electronic bands, enabling direct incorporation into semiconductor-device simulations. The resulting framework bridges microscopic defect physics and practical large-scale simulations of charge transfer processes in complex semiconductor devices. At the same time this work serves as a practical guide for implementing physically grounded NMP-based models, providing both a systematic derivation of the underlying theory and a clear guidance on the validity limits.

==> Figrues/BTI_Simulation2/BTI_all_data_by_lsf_model.csv <==
lsf_model,stress_time_s,recovery_time_s,Vth0_V,Vth_V,DeltaVth_V
QM,0.01,0.001,0.819651695324549,0.8869260888943852,0.06727439356983622
QM,0.01,0.002976351441631319,0.819651695324549,0.8781990624366586,0.058547367112109616
QM,0.01,0.008858667904100823,0.819651695324549,0.8697485512148575,0.050096855890308545
QM,0.01,0.02636650898730358,0.819651695324549,0.8619119110765933,0.042260215752044306
QM,0.01,0.07847599703514611,0.819651695324549,0.8545558595385432,0.034904164213994227
QM,0.01,0.23357214690901212,0.819651695324549,0.8479856936545864,0.02833399833003747
QM,0.01,0.6951927961775606,0.819651695324549,0.8420869582578646,0.02243526293331566
QM,0.01,2.069138081114788,0.819651695324549,0.8370650902458837,0.017413394921334757
QM,0.01,6.158482110660261,0.819651695324549,0.8327570094748173,0.013105314150268388
QM,0.01,18.32980710832434,0.819651695324549,0.8291562412839568,0.009504545959407862
QM,0.01,54.555947811685144,0.819651695324549,0.8263655512696328,0.006713855945083891
QM,0.01,162.3776739188721,0.819651695324549,0.8241756107795276,0.004523915454978655
QM,0.01,483.2930238571752,0.819651695324549,0.8226058102342442,0.0029541149096952157
QM,0.01,1438.449888287663,0.819651695324549,0.8215200295560672,0.0018683342315182205
QM,0.01,4281.332398719387,0.819651695324549,0.820792267762636,0.001140572438087073
QM,0.01,12742.749857031322,0.819651695324549,0.8203220080824993,0.0006703127579503754
QM,0.01,37926.90190732246,0.819651695324549,0.8199918396415671,0.00034014431701812065
QM,0.01,112883.78916846884,0.819651695324549,0.8198057648482461,0.00015406952369712013
QM,0.01,335981.8286283774,0.819651695324549,0.8197140600977214,6.236477317245193e-05
QM,0.01,1000000.0,0.819651695324549,0.8196756637362506,2.3968411701602577e-05
QM,1.0,0.001,0.8196516953279042,0.9260487620189238,0.10639706669101967
QM,1.0,0.002976351441631319,0.8196516953279042,0.9165458847250277,0.09689418939712358
QM,1.0,0.008858667904100823,0.8196516953279042,0.9070150708288125,0.08736337550090834
QM,1.0,0.02636650898730358,0.8196516953279042,0.8974171810002836,0.0777654856723794
QM,1.0,0.07847599703514611,0.8196516953279042,0.8878438388210211,0.06819214349311697
QM,1.0,0.23357214690901212,0.8196516953279042,0.8786340995884117,0.05898240426050749
QM,1.0,0.6951927961775606,0.8196516953279042,0.8696764952542847,0.050024799926380537
QM,1.0,2.069138081114788,0.8196516953279042,0.8613961537076196,0.04174445837971541
QM,1.0,6.158482110660261,0.8196516953279042,0.8537371031270192,0.034085407799115064
QM,1.0,18.32980710832434,0.8196516953279042,0.8469169787358772,0.027265283407973073
QM,1.0,54.555947811685144,0.8196516953279042,0.840905618717655,0.02125392338975085
QM,1.0,162.3776739188721,0.8196516953279042,0.8356766825155199,0.01602498718761569
QM,1.0,483.2930238571752,0.8196516953279042,0.8313614126074376,0.011709717279533405
QM,1.0,1438.449888287663,0.8196516953279042,0.8279096695733434,0.008257974245439281
QM,1.0,4281.332398719387,0.8196516953279042,0.8253055008296822,0.005653805501778075
QM,1.0,12742.749857031322,0.8196516953279042,0.8233803755859738,0.0037286802580696055
QM,1.0,37926.90190732246,0.8196516953279042,0.8220357441462266,0.0023840488183224373
QM,1.0,112883.78916846884,0.8196516953279042,0.8210767246531853,0.001425029325281102
QM,1.0,335981.8286283774,0.8196516953279042,0.8204455323177242,0.0007938369898200515
QM,1.0,1000000.0,0.8196516953279042,0.8200576399941563,0.00040594466625210046
QM,100.0,0.001,0.8196516953279029,0.9481343129664856,0.1284826176385827
QM,100.0,0.002976351441631319,0.8196516953279029,0.9386201398248207,0.11896844449691779
QM,100.0,0.008858667904100823,0.8196516953279029,0.9291277657332467,0.1094760704053438
QM,100.0,0.02636650898730358,0.8196516953279029,0.9194255645698061,0.09977386924190312
QM,100.0,0.07847599703514611,0.8196516953279029,0.9097003607207521,0.09004866539284917
QM,100.0,0.23357214690901212,0.8196516953279029,0.9000792838840684,0.0804275885561655
QM,100.0,0.6951927961775606,0.8196516953279029,0.8904369852653947,0.07078528993749178
QM,100.0,2.069138081114788,0.8196516953279029,0.8811593419944723,0.06150764666656938
QM,100.0,6.158482110660261,0.8196516953279029,0.8721012936926056,0.05244959836470264
QM,100.0,18.32980710832434,0.8196516953279029,0.863591114940508,0.04393941961260506
QM,100.0,54.555947811685144,0.8196516953279029,0.8556738327768502,0.03602213744894722
QM,100.0,162.3776739188721,0.8196516953279029,0.8485029198656798,0.028851224537776887
QM,100.0,483.2930238571752,0.8196516953279029,0.842285067937983,0.022633372610080027
QM,100.0,1438.449888287663,0.8196516953279029,0.8369069146365938,0.017255219308690894
QM,100.0,4281.332398719387,0.8196516953279029,0.8324403366268792,0.012788641298976278
QM,100.0,12742.749857031322,0.8196516953279029,0.8287681002538275,0.009116404925924582
QM,100.0,37926.90190732246,0.8196516953279029,0.8259282353062551,0.0062765399783522025
QM,100.0,112883.78916846884,0.8196516953279029,0.823756744253784,0.0041050489258810385
QM,100.0,335981.8286283774,0.8196516953279029,0.8223024278688134,0.0026507325409104165
QM,100.0,1000000.0,0.8196516953279029,0.8212857343337517,0.0016340390058487975
QM,10000.0,0.001,0.8196516953279149,0.9555296867801097,0.1358779914521948
QM,10000.0,0.002976351441631319,0.8196516953279149,0.946022922844926,0.12637122751701102
QM,10000.0,0.008858667904100823,0.8196516953279149,0.9365537037066645,0.11690200837874953
QM,10000.0,0.02636650898730358,0.8196516953279149,0.9268501487024596,0.1071984533745447
QM,10000.0,0.07847599703514611,0.8196516953279149,0.9171542814599186,0.09750258613200369
QM,10000.0,0.23357214690901212,0.8196516953279149,0.9075361244887211,0.08788442916080619
QM,10000.0,0.6951927961775606,0.8196516953279149,0.8979016479275432,0.0782499525996283
QM,10000.0,2.069138081114788,0.8196516953279149,0.8885985372085026,0.06894684188058764
QM,10000.0,6.158482110660261,0.8196516953279149,0.8794443784751614,0.059792683147246506
QM,10000.0,18.32980710832434,0.8196516953279149,0.8707584857052213,0.051106790377306366
QM,10000.0,54.555947811685144,0.8196516953279149,0.8625254717147964,0.0428737763868815
QM,10000.0,162.3776739188721,0.8196516953279149,0.8548877323436236,0.035236037015708654
QM,10000.0,483.2930238571752,0.8196516953279149,0.8480617008486389,0.028410005520723924
QM,10000.0,1438.449888287663,0.8196516953279149,0.8420116716261034,0.022359976298188422
QM,10000.0,4281.332398719387,0.8196516953279149,0.8368850649400728,0.017233369612157823
QM,10000.0,12742.749857031322,0.8196516953279149,0.8325203953797231,0.01286870005180818
QM,10000.0,37926.90190732246,0.8196516953279149,0.8289468786397779,0.009295183311862965
QM,10000.0,112883.78916846884,0.8196516953279149,0.8260610225449175,0.006409327217002603
QM,10000.0,335981.8286283774,0.8196516953279149,0.823971238499207,0.004319543171292017
QM,10000.0,1000000.0,0.8196516953279149,0.8224661822535287,0.0028144869256138128
CPA,0.01,0.001,0.819651695324549,0.8868772460997575,0.06722555077520853
CPA,0.01,0.002976351441631319,0.819651695324549,0.8781672255825416,0.05851553025799261
CPA,0.01,0.008858667904100823,0.819651695324549,0.8697891724972856,0.050137477172736644
CPA,0.01,0.02636650898730358,0.819651695324549,0.8619177889854314,0.04226609366088241
CPA,0.01,0.07847599703514611,0.819651695324549,0.8546443363240138,0.034992640999464864
CPA,0.01,0.23357214690901212,0.819651695324549,0.8480302408548532,0.028378545530304278
CPA,0.01,0.6951927961775606,0.819651695324549,0.8421765654666595,0.022524870142110576
CPA,0.01,2.069138081114788,0.819651695324549,0.8371017580964236,0.017450062771874664
CPA,0.01,6.158482110660261,0.819651695324549,0.8327523943608984,0.013100699036349472
CPA,0.01,18.32980710832434,0.819651695324549,0.8291569747314331,0.00950527940688417
CPA,0.01,54.555947811685144,0.819651695324549,0.826354435786439,0.006702740461890011
CPA,0.01,162.3776739188721,0.819651695324549,0.8242046454841406,0.004552950159591673
CPA,0.01,483.2930238571752,0.819651695324549,0.8226317171262365,0.002980021801687549
CPA,0.01,1438.449888287663,0.819651695324549,0.8215240982928681,0.0018724029683191423
CPA,0.01,4281.332398719387,0.819651695324549,0.8207740406839446,0.0011223453593955934
CPA,0.01,12742.749857031322,0.819651695324549,0.8202811172915805,0.0006294219670315293
CPA,0.01,37926.90190732246,0.819651695324549,0.819973570069215,0.0003218747446660508
CPA,0.01,112883.78916846884,0.819651695324549,0.8198038928370198,0.0001521975124708641
CPA,0.01,335981.8286283774,0.819651695324549,0.8197164619045934,6.476658004439528e-05
CPA,0.01,1000000.0,0.819651695324549,0.8196776185622419,2.5923237692904166e-05
CPA,1.0,0.001,0.819651695324527,0.9262048352514078,0.10655313992688087
CPA,1.0,0.002976351441631319,0.819651695324527,0.9168163629091874,0.09716466758466047
CPA,1.0,0.008858667904100823,0.819651695324527,0.9072631482728897,0.0876114529483627
CPA,1.0,0.02636650898730358,0.819651695324527,0.8976688011026985,0.07801710577817156
CPA,1.0,0.07847599703514611,0.819651695324527,0.8881764788411587,0.06852478351663172
CPA,1.0,0.23357214690901212,0.819651695324527,0.8789272512596067,0.059275555935079716
CPA,1.0,0.6951927961775606,0.819651695324527,0.8700906743202945,0.05043897899576755
CPA,1.0,2.069138081114788,0.819651695324527,0.86177872949105,0.04212703416652308
CPA,1.0,6.158482110660261,0.819651695324527,0.8541268611931171,0.03447516586859012
CPA,1.0,18.32980710832434,0.819651695324527,0.8472553374837156,0.027603642159188646
CPA,1.0,54.555947811685144,0.819651695324527,0.8411769735827906,0.02152527825826367
CPA,1.0,162.3776739188721,0.819651695324527,0.8358766864638715,0.016224991139344502
CPA,1.0,483.2930238571752,0.819651695324527,0.831497332588029,0.011845637263502073
CPA,1.0,1438.449888287663,0.819651695324527,0.8280180591289867,0.008366363804459764
CPA,1.0,4281.332398719387,0.819651695324527,0.8253635614820107,0.005711866157483758
CPA,1.0,12742.749857031322,0.819651695324527,0.8234300895659395,0.003778394241412575
CPA,1.0,37926.90190732246,0.819651695324527,0.8220547868602763,0.0024030915357493576
CPA,1.0,112883.78916846884,0.819651695324527,0.8210963943184875,0.0014446989939604915
CPA,1.0,335981.8286283774,0.819651695324527,0.8204453351005241,0.0007936397759971126
CPA,1.0,1000000.0,0.819651695324527,0.8200526846731809,0.0004009893486539573
CPA,100.0,0.001,0.8196516953279029,0.9481594556451004,0.12850776031719746
CPA,100.0,0.002976351441631319,0.8196516953279029,0.9387870877857649,0.11913539245786198
CPA,100.0,0.008858667904100823,0.8196516953279029,0.9292238716136575,0.10957217628575455
CPA,100.0,0.02636650898730358,0.8196516953279029,0.9195776268418685,0.09992593151396556
CPA,100.0,0.07847599703514611,0.8196516953279029,0.909904934160208,0.09025323883230507
CPA,100.0,0.23357214690901212,0.8196516953279029,0.9002550428260477,0.0806033474981448
CPA,100.0,0.6951927961775606,0.8196516953279029,0.8907153193428883,0.07106362401498534
CPA,100.0,2.069138081114788,0.8196516953279029,0.8813943847998137,0.06174268947191075
CPA,100.0,6.158482110660261,0.8196516953279029,0.8724104856731398,0.052758790345236894
CPA,100.0,18.32980710832434,0.8196516953279029,0.8639087535438609,0.044257058215957934
CPA,100.0,54.555947811685144,0.8196516953279029,0.8560293956964039,0.036377700368500965
CPA,100.0,162.3776739188721,0.8196516953279029,0.8488875968228039,0.029235901494900962
CPA,100.0,483.2930238571752,0.8196516953279029,0.8425945509231395,0.022942855595236566
CPA,100.0,1438.449888287663,0.8196516953279029,0.8371232648903497,0.017471569562446776
CPA,100.0,4281.332398719387,0.8196516953279029,0.8325235638005066,0.012871868472603687
CPA,100.0,12742.749857031322,0.8196516953279029,0.8288117999363257,0.009160104608422759
CPA,100.0,37926.90190732246,0.8196516953279029,0.8259485900950194,0.006296894767116479
CPA,100.0,112883.78916846884,0.8196516953279029,0.8238456972705044,0.004194001942601444
CPA,100.0,335981.8286283774,0.8196516953279029,0.8223553267088244,0.002703631380921445
CPA,100.0,1000000.0,0.8196516953279029,0.8213211133596231,0.0016694180317201601
CPA,10000.0,0.001,0.8196516953256756,0.9554332540823126,0.135781558756637
CPA,10000.0,0.002976351441631319,0.8196516953256756,0.9460681935051594,0.12641649817948375
CPA,10000.0,0.008858667904100823,0.8196516953256756,0.936513822334133,0.11686212700845744
CPA,10000.0,0.02636650898730358,0.8196516953256756,0.9268832915243126,0.10723159619863698
CPA,10000.0,0.07847599703514611,0.8196516953256756,0.917223171411534,0.09757147608585837
CPA,10000.0,0.23357214690901212,0.8196516953256756,0.9075857536572343,0.08793405833155865
CPA,10000.0,0.6951927961775606,0.8196516953256756,0.8980508502133234,0.07839915488764782
CPA,10000.0,2.069138081114788,0.8196516953256756,0.8887073128032451,0.0690556174775695
CPA,10000.0,6.158482110660261,0.8196516953256756,0.879643498913787,0.0599918035881114
CPA,10000.0,18.32980710832434,0.8196516953256756,0.8709641368545468,0.051312441528871156
CPA,10000.0,54.555947811685144,0.8196516953256756,0.86278931140427,0.04313761607859434
CPA,10000.0,162.3776739188721,0.8196516953256756,0.8552039895234341,0.035552294197758516
CPA,10000.0,483.2930238571752,0.8196516953256756,0.8483388071355928,0.028687111809917232
CPA,10000.0,1438.449888287663,0.8196516953256756,0.8422488096627436,0.022597114337068014
CPA,10000.0,4281.332398719387,0.8196516953256756,0.8370156354095221,0.017363940083846452
CPA,10000.0,12742.749857031322,0.8196516953256756,0.8326219462582106,0.01297025093253501
CPA,10000.0,37926.90190732246,0.8196516953256756,0.8290369906023136,0.009385295276638006
CPA,10000.0,112883.78916846884,0.8196516953256756,0.8262169050171488,0.006565209691473228
CPA,10000.0,335981.8286283774,0.8196516953256756,0.8240775135679014,0.004425818242225765
CPA,10000.0,1000000.0,0.8196516953256756,0.822533108089746,0.00288141276407039

